Model-aided Geometrical Shaping of Dual-polarization 4D Formats in the Nonlinear Fiber Channel

The geometry of dual-polarization four-dimensional constellations is optimized in the optical fiber channel using a recent nonlinear interference model. A 0.27 bit/4D rate gain and 13% reach increase are attained compared to polarization-multiplexed formats.

==> Gap_vs_M.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
%
\begin{tikzpicture}

\begin{axis}[%
width=3in,
height=2in,
at={(0.92in,0.584in)},
scale only axis,
xmode=log,
xmin=8,
xmax=4096,
xtick={8, 16, 64, 128, 256, 512, 1024, 2048, 4096},
xticklabels={8, 16, 64, 128, 256, 512, 1024, 2048, 4096},
xminorticks=true,
xlabel style={font=\color{white!15!black}},
xlabel={Constellation cardinality $(M)$},
ymin=0,
ymax=1.2,
ylabel style={font=\color{white!15!black}},
ylabel={$\Delta\eta\text{ [dB]}$},
axis background/.style={fill=white},
xmajorgrids,
xminorgrids,
ymajorgrids
]
\addplot [color=mycolor1, mark=s,
                mark options={solid},forget plot, thick]
  table[row sep=crcr]{%
8	0.0913448809998958\\
16	0.139890802265418\\
64	0.123936609297844\\
128	0.108806732463679\\
256	0.104999620343532\\
512	0.10004133648685\\
1024	0.112812517299195\\
2048	0.113444531997118\\
4096	0.087748401967545\\
};
\addplot [color=mycolor2, forget plot,thick]
  table[row sep=crcr]{%
8	1.13430649042693\\
16	0.758614372657167\\
64	0.288090500659974\\
128	0.576048156877668\\
256	0.298877524462523\\
512	0.351059030163523\\
1024	0.405106965454515\\
2048	0.240497240029391\\
4096	0.257534206701555\\
};
\end{axis}
\end{tikzpicture}%

==> tikz/OptConst128_X.tikz <==
\begin{axis}[%
width=.5in,
height=.5in,
at={(1.1cm,-0.05cm)},
scale only axis,
clip=false,
hide axis,
title style={font=\bfseries}]
\addplot[only marks, mark=*, mark options={fill=blue,draw=blue}, mark size=.2pt] table[row sep=crcr]{%
x	y\\
-0.00848301380909342	-0.0142644794784241\\
0.56868636213712	0.946972648706685\\
-0.470614202846669	0.310823650556226\\
-0.390118181259671	0.8729201138628\\
-0.543085635615286	-0.874794901907073\\
-0.373331226824212	-0.988076268024192\\
0.692212059403612	-0.679767683385393\\
0.0396796348460875	-0.991594063793767\\
-0.401293751861225	0.129004010270739\\
0.475349388792877	0.536748821934267\\
0.216201387167545	0.967497069383457\\
-0.188173188858592	-0.060072097120831\\
-0.537676512810014	-0.392647042166642\\
0.15711566430624	-0.511734369570997\\
-0.112674113343639	-0.24027175457082\\
0.585304687510111	-0.0659338470882877\\
0.177733764296641	-0.110867655583601\\
0.562287798348986	0.325544296108915\\
-0.744331426287927	0.187581834150007\\
0.242296413546221	0.3625372806794\\
-0.431963448573685	-0.500063224817985\\
0.0328070193271404	-0.037044562916827\\
0.4799115844944	-0.670756871094325\\
0.665282343407146	-0.131609131211418\\
0.947335183599956	0.455584850925894\\
0.774336581633963	0.560437789342965\\
-1.10209994149263	0.119047762853859\\
-0.79683594311725	0.633207542255003\\
-0.924292410250357	-0.225986235850769\\
-0.880063015769957	-0.54591206068523\\
1.04683183741257	-0.0818924498644238\\
0.308360899027742	-1.04562323178176\\
0.66487095627084	-0.0690573953125498\\
0.459342538763666	0.675896360605059\\
-0.470634595656922	0.107508968201428\\
-0.0840921882073373	1.05623033824102\\
-0.811383145606597	-0.616647574790259\\
-0.048927852731731	-0.83125849998291\\
0.38947163728563	-0.403861365345834\\
0.0840159468923345	-0.922611501469477\\
0.0671616123977482	0.61381070269035\\
0.225634845397057	0.0868947210268792\\
0.0338555793431107	0.374775738993249\\
-0.452766762284671	0.233410585590309\\
-0.466029010406244	0.0440178617754916\\
-0.600062901679608	-0.380695248706966\\
-0.144573228783442	-0.608464059412756\\
0.6036913759811	-0.608129881574414\\
0.4267818752251	0.333380003373037\\
0.79283647395787	-0.0181755172162208\\
-0.246625513467625	0.599192983522977\\
-0.15574106882112	0.62769543003833\\
-0.169660231732967	-0.00247373094687996\\
-0.202776347518839	-0.528620078239422\\
-0.0672514630502676	0.141028394763883\\
0.432021336469827	-0.620275068961527\\
1.05398480148825	-0.138381607985789\\
0.373554085811207	0.834537298530065\\
-0.924449102914932	0.221859640394288\\
-0.714324163189141	0.779705659786804\\
-0.890994587397401	-0.413727447767428\\
-0.413615115141636	-0.896781462052973\\
0.865460974181149	-0.17037100279503\\
0.813411405051978	-0.692510207848117\\
0.459536692126288	0.316446111632568\\
0.458861828251219	0.514735106998062\\
-0.0861882688240399	-0.0278783040853639\\
0.032149006184637	0.908548514829504\\
-0.361084252007854	-0.296529008270375\\
0.137390751943527	-0.764032998125739\\
0.489473278175297	-0.344441975970377\\
0.18615596931631	-0.39329809959565\\
0.140934832106386	0.351286407247227\\
0.326197210029272	-0.0883046639396966\\
0.215000692079629	0.435043630013515\\
-0.288037250366249	0.685097729846606\\
-0.368255060377689	0.3346153175048\\
-0.264079810650434	-0.377433184551247\\
0.026572806224158	0.132928193575409\\
0.0258995033994069	-0.241659730054376\\
-0.224579401513571	0.0512103548855245\\
0.794233344588189	-0.0841508295335839\\
-0.727392316307465	0.359226989748991\\
-0.244647333093762	0.331227521424167\\
-0.439429244404845	-0.428453412490244\\
-0.246399340733831	0.0130987722463864\\
0.357868954404912	-0.401117292783\\
0.133530381657696	-0.0661401828524437\\
0.937999011421615	0.455252580725382\\
0.807850340207922	0.474823877945475\\
-0.838145205430924	-0.27840479045728\\
-0.677249002652569	0.704587064494271\\
-0.823374502284591	0.00720964553878929\\
-0.226862017349883	-0.472116815529957\\
0.423377418505018	0.0830048474247956\\
0.807073707189904	-0.625328052036692\\
0.424738452028597	0.154820547533064\\
-0.167132212096556	0.626623651119564\\
-0.869263348382823	0.422772744202999\\
-0.30416128920636	1.02330110681621\\
-0.325254585190622	-0.196578973753603\\
0.255928345595527	-0.906319156770089\\
0.182057693357203	-0.192712842479009\\
-0.00427653516246686	-0.592167012438418\\
0.152240278818445	0.0122584858522414\\
-0.141709927016743	0.535936276741283\\
0.0913061189264009	0.51641072487615\\
-0.275830132374934	0.623946692846947\\
-0.399225294757871	0.317802643440869\\
-0.447060577353958	-0.668847193381883\\
0.116511792593233	-0.310042598221672\\
0.212002788879641	-0.556920732397553\\
0.350172311528889	0.859671580188222\\
0.790148125416114	-0.12738365595483\\
-0.152590305706133	0.624078305378711\\
-0.505421434929671	0.0475853178737036\\
-0.240114926239931	-0.564297642092554\\
0.0284343498040528	0.179350701438697\\
0.104830103470542	0.135078212668979\\
0.232321985021576	-0.281818994688485\\
0.442569617357315	0.0466918111184561\\
0.379032748858709	0.458360334724801\\
-0.851774809602775	0.00553121938077064\\
-0.440732475389953	0.177105773348186\\
-0.588135186469613	-0.121772716593854\\
-0.27488517981681	-0.320412295872202\\
0.532501560950171	0.073061711015362\\
0.255973743595617	-0.318042354239289\\
};
\end{axis}



==> tikz/OptConst128_Y.tikz <==
\begin{axis}[%
width=.5in,
height=.5in,
at={(2.35cm,-.05cm)},
scale only axis,
clip=false,
hide axis]
\addplot[only marks, mark=*, mark options={fill=blue,draw=blue}, mark size=.2pt] table[row sep=crcr]{%
x	y\\
-0.0028353325265034 -0.0129549907028464\\
-0.139880907490598	-0.0285348244311623\\
0.870033132326702	0.399024004103685\\
0.398857634040166	0.326024257648851\\
0.230960016531753	0.342073451856733\\
0.0482102187026136	-0.367599047022565\\
0.52110220350126	0.0293200751278523\\
0.482876714763231	0.159171420061198\\
0.372317475348672	0.187380862457431\\
0.721091291193788	-0.440498960524549\\
0.509994378379449	0.0327281277956324\\
1.09114264541198	-0.140616501053435\\
0.801509062049988	0.400952467943359\\
0.934962528248081	0.264917079781282\\
0.536025137891994	0.0655242038841944\\
0.91962814225286	-0.159205745783264\\
0.211845488482207	1.07735230577233\\
0.372883984011679	0.789605116475888\\
-0.259770075376503	0.751091777796917\\
0.986664057428159	0.194642113581864\\
-0.122969655800599	0.880996437787094\\
0.822630674495093	0.715957458674763\\
0.325278117716058	0.651806640219658\\
0.732881501059056	0.499839144161768\\
-0.100595508624729	0.346037258163683\\
0.551133392012893	0.196466467345016\\
0.0184982861193867	-0.106476157707547\\
0.374001861693647	-0.226501631580731\\
0.253677275191522	0.511129994935117\\
0.264494969432011	-0.0639580603151168\\
0.346030546793378	0.0431731053310134\\
-0.177601352174281	-0.0370789754362945\\
-0.88488532698185	-0.0347638544819516\\
-0.660687384252117	0.369818700847746\\
-0.864997986224866	0.500562630986156\\
-0.187080709075827	0.255951943263226\\
-0.341086863069314	-0.31537915446035\\
-0.721779448825623	-0.170146991509234\\
-0.362227108118496	0.893859126658273\\
-0.164104601663229	0.584213173874518\\
0.637646418124934	0.677231320513324\\
-0.923834716931295	0.587897483151145\\
0.351133356868171	0.276184921921186\\
-0.963702947660163	-0.216923516487293\\
0.394966438006937	0.911189668703594\\
-0.834901017033501	-0.00684252554673469\\
0.456535291347584	0.776069770486872\\
-0.6111006226305	-0.337650522168694\\
-0.306854577581636	0.920891376433631\\
-0.561404356899452	0.504654326154412\\
0.095695501876231	0.902702771454021\\
-0.515256159916034	0.724985780659574\\
-0.422709776339884	0.997520969926834\\
-0.751169030094636	0.593378060671029\\
0.0382037905375661	0.59332880692835\\
-0.737323400838375	0.34980396416607\\
-0.29342187195723	-0.0740885216116385\\
0.0484613670645727	0.600837377524769\\
-0.543127910291607	0.125003646809605\\
-0.219663985309473	0.286017589765583\\
-0.370644071022821	0.397751883425401\\
-0.369004347381997	0.206714335863959\\
0.0698208441551323	0.655600954837559\\
-0.182113724176569	0.278546214387978\\
0.19510990563037	-0.94721252673815\\
-0.478778318525272	-0.734196586858415\\
-0.55808945337581	-0.177641931652136\\
-0.533675681900115	-0.335430888881143\\
0.128456610045468	0.338450599688361\\
-0.318041360642243	-0.73422954296639\\
0.0148462572748147	0.0834142685806839\\
-0.407418169346308	0.0462634769141273\\
-0.305160898841744	-0.345820627022129\\
-0.840064232773223	-0.604460794117545\\
-0.96715346238261	-0.152366154646853\\
-0.774169462213781	0.165238213942003\\
-0.303903837733563	-0.137455160939037\\
-0.791892465024098	-0.621050681779465\\
-0.500073082282535	0.319805762164995\\
-1.08423633552908	0.0182497354043267\\
0.230788939098877	-1.0615928121631\\
-0.304344870364142	-0.724699915020304\\
0.0555177409632822	-0.756667034700611\\
-0.695131201736638	-0.764306483360114\\
-0.214066943068905	-0.895875983651996\\
-0.172733659983723	-0.544818636012974\\
0.207086026657717	-0.940498974784449\\
-0.356019352854438	-1.03655195464717\\
0.134800319878851	-0.390408893974874\\
-0.539957484138648	-0.199752840487744\\
0.24070455519576	-0.623038059424455\\
-0.401076339713265	-0.374031639188879\\
-0.487055488850885	-0.552702883868676\\
-0.220637438661764	-0.245964229588986\\
-0.393792578062023	0.00778990883912272\\
0.0327227986211032	-0.421514154985401\\
-0.0667082501684449	0.380463949174468\\
0.525493435424708	-0.731165120069438\\
0.310738240997194	0.440081335217471\\
0.106140453176362	-0.32810032715708\\
-0.367426250617147	0.28248936319377\\
0.29810926958982	-0.46691489288446\\
0.335474608101203	0.41381898206163\\
0.102552364757595	0.0702335667444669\\
0.791333937176808	-0.764241670433931\\
0.132613323842487	-0.171484594704829\\
-0.223884121337614	0.175812787239671\\
0.847858924633366	-0.180296026755349\\
-0.100190351106515	0.296817293140292\\
0.737460917500036	-0.234891212979801\\
-0.163927897472566	0.478269466336675\\
0.832045453876951	-0.427834643066167\\
0.126534338681619	-0.557026738502759\\
0.476414241884743	-0.590256932983034\\
-0.144699233292035	-0.874644987416402\\
0.745615379199609	-0.627157275698366\\
0.432184138784194	-0.803769227314313\\
0.558905101742844	-0.215250035906006\\
0.185770345671963	-0.536039992571653\\
-0.20406966797122	-0.450120756420868\\
0.393059352195412	0.0654447505534623\\
0.14888003334508	-0.0572705251010058\\
0.700810889499441	-0.081662629576383\\
0.243514383329429	-0.290010236180097\\
-0.117258529658945	-0.0513567280186697\\
0.266558482383248	-0.320939448785272\\
-0.0171797374002255	-0.300524420630494\\
0.31898528365106	-0.294692160195492\\
};
\end{axis}



==> tikz/OptConst256_X.tikz <==
\begin{axis}[%
width=.5in,
height=.5in,
at={(1.1cm,-0.05cm)},
scale only axis,
clip=false,
hide axis,
title style={font=\bfseries}]
\addplot[only marks, mark=*, mark options={fill=blue,draw=blue}, mark size=.15pt] table[row sep=crcr]{%
x	y\\
-0.944811539949394	0.551397961710007\\
-0.167805812281707	-1.0721861757471\\
-0.491663250311281	-0.817133564506852\\
-0.519634268556543	-0.787706437483969\\
-0.355325780482429	-0.870443941077561\\
-0.635393891365967	-0.288618395626622\\
-0.676477302672306	-0.544543057527713\\
-0.790691177837907	-0.33474441380922\\
-0.230337592042765	0.17814849183018\\
-1.13240881239231	-0.0522148653261157\\
-0.0240897844405638	0.133376082093103\\
-0.858435187586484	-0.29671697791968\\
-0.904870617316406	-0.12673988798042\\
-0.0364056093151641	-0.156319683552019\\
-0.273870408807734	0.303189756653771\\
-0.257612647307646	0.222760295754308\\
-0.676288257910049	0.221402132484237\\
-1.03525363604617	-0.205605995622437\\
-0.612489017153333	0.200734258999609\\
-1.01254418179838	-0.0760801776684283\\
-1.05627553325877	0.134417834058399\\
-0.421961477149866	0.128765510036949\\
-0.859962170450073	0.046766013339359\\
-0.44350840438427	0.0605998441288163\\
-0.36030021546619	0.282611491947469\\
-0.733225530221758	0.246433464436054\\
-0.424128384993411	0.915513028738682\\
-0.673712707458625	0.643928202762117\\
-0.763005895593456	0.679734386898584\\
-0.57485016775802	0.755422324375115\\
0.0842090413876284	0.0807031011655638\\
-0.254402129340889	0.627438857149281\\
-0.982852596770909	0.397773324711578\\
-0.719550806175024	0.4534881307279\\
-0.423686042429291	0.729895969069835\\
-0.0183067315071835	1.14848429142552\\
-0.37992380042848	0.998539380306364\\
-0.444200129717288	0.951222848677924\\
-0.690670838230068	0.586758613791886\\
0.308152261656039	-0.328920561681337\\
0.0706670325316534	-0.921858189677294\\
0.269016818705789	-0.802297196511722\\
0.159445345371827	-0.577915852592885\\
-0.636931288461678	-0.932240191704521\\
0.299919508023824	-0.456618854367805\\
0.0264985232015754	-0.804989797365729\\
0.0545351862241663	-0.752929355010818\\
0.0572771481334784	-0.598557058164378\\
-0.184720127593653	-0.404131388754333\\
0.0181641139221287	-0.341468281059376\\
-0.193892213542811	-0.703780962768942\\
-0.729751483825773	-0.75540094830846\\
-0.275927567142195	-0.384110746972124\\
-0.930917545449883	-0.618432822208068\\
-0.975398038271015	-0.504905495904448\\
-0.371015750029376	-0.360455511928495\\
-0.864400610546261	-0.523431839647188\\
-0.231809763178001	-0.467670927185987\\
-0.473715644070272	-0.439280296387261\\
-0.47415825200477	-0.336871274211695\\
0.177555360506662	0.268042360961915\\
-0.647415786970224	0.399427903024061\\
0.164518182895345	0.135282568028853\\
-0.745729375888871	0.0216481343688587\\
-0.8202682432042	0.192220327495842\\
0.0156220906233855	-0.110111598953743\\
-0.229595501319729	-0.205370621388022\\
-0.279798012525357	-0.212163804591832\\
-0.679336662189377	0.190257257399232\\
-0.706423933982071	-0.191472071489557\\
0.195903928367156	0.310376959755803\\
-0.580416510174777	0.00259258607142008\\
0.287848365298838	0.355553168598001\\
0.0879791539617299	0.763265725275538\\
0.191120266566827	0.665205153158016\\
-0.248976248859986	0.610761680196241\\
-1.04243200623904	0.401273887945992\\
-0.35007434123402	0.532864502824276\\
-0.658641525916237	0.124794381404605\\
-0.609417553042707	0.12670622996372\\
0.406444830587601	0.532796652686802\\
-0.627721842789863	0.0756807877155783\\
0.372759068571797	0.480176424578253\\
0.163374924803054	0.515523585846662\\
-0.177986414840238	0.198169680952407\\
0.230023065592899	1.02069424621712\\
-0.189127035687259	1.03174903166554\\
-0.158274987571297	0.94574381049584\\
0.199515412805313	1.009419636984\\
-0.723007771273332	0.890033756689526\\
0.214954755107519	0.954880362589119\\
-0.0897737469648651	0.750029411869715\\
-0.1448750204429	0.643572231438572\\
0.121988584277242	0.955878353610541\\
0.865016671324991	-0.711786256475669\\
0.775123179523882	-0.336014889721593\\
0.734687707683698	-0.379396881952067\\
0.191779900815118	-0.971234126563803\\
0.350419590173133	-1.09621751527232\\
0.0824351475419932	-0.827790140131003\\
-0.125243128861227	-1.09766872300417\\
-0.0992557391124532	-1.05642788546664\\
0.942800445489653	0.0388145345250215\\
0.327054187236808	-0.986120549545853\\
0.908197482059754	-0.012717055270929\\
0.523648774131065	-0.539686317101911\\
0.596719099084741	-0.54377636823608\\
0.3072658174053	-0.54868308101426\\
-0.221160656072824	-0.73062339928703\\
0.236767462283176	-0.389345859162762\\
-0.443855768201528	-0.964846182122802\\
-0.325875398567442	-0.682519648934225\\
-0.656744735303497	-0.384298771332587\\
-0.377732448288651	-0.515750927945173\\
-0.24422800655776	-0.561474155238109\\
-0.419060244297051	-0.461272290934511\\
-0.567641195391041	-0.658760573223596\\
0.0729759824613915	-0.299956404561689\\
-0.0658452166523654	-0.467788709032799\\
0.0324998412390619	-0.264473352953533\\
0.345360280490407	0.201937547208078\\
0.286962996825552	0.318745355440253\\
-0.223643602915661	-0.0124458034753827\\
-0.276308324110505	-0.188363900750327\\
-0.508405399305975	-0.144810679796284\\
-0.376451764349878	-0.126315840272767\\
0.482558319902898	0.175540295794083\\
-0.446110395959446	-0.0624535975243976\\
-0.530216753890991	-0.23115591081419\\
0.890427344395362	0.310918420587876\\
0.0624537954669254	0.0624476096344707\\
-0.656847814972473	-0.297392411424971\\
-0.0818555850288491	0.102066035815279\\
-0.252888495015418	-0.208056843368873\\
-0.485550094732244	-0.316888140496664\\
0.684098369207454	0.388297501586307\\
1.05627015105786	0.16037517254181\\
-0.0925600580395339	0.647966817438638\\
1.03531352985239	0.214142485061998\\
-0.22807538599057	0.4885162896396\\
-0.167449079698071	0.420268570107318\\
-0.179708234067192	0.61875055481466\\
0.0794693528450365	0.139155430539342\\
-0.30408557863447	0.131989364644471\\
-0.320583741570969	0.303803402375549\\
-0.328548344562362	0.332637248604411\\
0.834723806726867	0.3110965422926\\
-0.302190415501084	0.300523661748181\\
1.01661151520502	0.502573476259487\\
0.662731484912693	0.482439766558504\\
0.686501791283885	0.760430090352733\\
0.278256817303219	0.695508522442778\\
-0.521577986321772	0.394337385275342\\
0.291544367567308	0.589843521544846\\
-0.423869049151718	0.344119427374386\\
-0.358840853505727	0.510985383623204\\
0.812267111207952	0.639206900092198\\
-0.522902488890735	0.459945255681647\\
0.607185972844288	0.709973059436951\\
0.534446834979356	0.781965061249808\\
0.112683918381413	0.379845627594081\\
0.59075611447991	1.00072824852991\\
1.00381512036533	-0.351246917705011\\
0.65881535860236	-0.826183503873124\\
0.727374446607192	-0.789936446402382\\
0.644635518834896	-0.469223313719721\\
0.42179932194844	-0.525920763457969\\
0.901257782159204	-0.352997176913998\\
0.608064776856338	-0.775298425508073\\
0.499245837380753	-0.850791829400871\\
0.95944222595912	-0.237171680262697\\
0.796182646032388	0.0656739035427107\\
0.611170258237074	-0.295301028881748\\
0.693354923087158	0.0106672902603825\\
0.515453431180413	-0.725060610002671\\
0.556285200796699	0.030368627954257\\
0.00181867924381935	-0.681635496737311\\
0.102585773852896	-0.583116205146886\\
0.604448598424753	-0.191730371596468\\
-0.207220212633752	-0.632874486366428\\
0.520279348373946	-0.0874367279270413\\
0.526328087498548	0.00883256393094469\\
0.40596703215991	-0.0854455989696218\\
0.300549049111512	-0.0577552642890473\\
0.142811949134158	0.044789749833362\\
0.691698992800142	0.222321483630642\\
0.169492721084984	-0.290683135756571\\
-0.159601126238209	-0.282166550391789\\
0.127147852628163	-0.266736513128926\\
0.0364567598469586	-0.223735603311899\\
0.134087809145447	-0.16741668235158\\
0.0326277507364973	-0.519282833002739\\
-0.0366680055516107	-0.47794373535499\\
0.39067027458522	0.121351645797684\\
-0.368791674837711	-0.12579298991997\\
0.457502402673943	0.136016590071257\\
-0.147641474721629	0.0895512428998408\\
0.147299108694778	0.0405448218693979\\
-0.186113050852557	-0.151947995904014\\
-0.204099253405906	0.123519930542725\\
-0.212764934204499	0.137106694762391\\
-0.176044577892826	-0.396288395831208\\
-0.390804858089632	0.0178307883468996\\
0.164358013305797	0.441696567105985\\
-0.368527701304584	-0.483220948520342\\
0.050869075814543	-0.0164133999114907\\
0.000214284902290473	0.13738493990242\\
-0.278565256294177	-0.130279874040925\\
0.640622755540504	0.630122740312057\\
0.440922702299433	0.91740564617949\\
0.202417086618822	0.654297074488052\\
0.833732536467839	0.611342166581613\\
-0.203618701408212	0.675344965836847\\
0.514426982012675	0.435116971690464\\
-0.0368182365172204	0.61592953168689\\
0.0884015349243248	0.587739933722175\\
0.408337729667965	0.556479951328806\\
1.14124189348054	-0.0808833629659989\\
1.01210990359985	-0.432468124801494\\
0.640872470457686	-0.312960733004594\\
0.529415260572188	-0.225580425391191\\
0.601394893392762	0.0899260371412666\\
0.570752805459151	-0.149165923441377\\
0.361593405490206	-0.296602395923348\\
0.728551085067269	0.125963115292068\\
0.282838017126167	-0.581785477681524\\
0.623804614590444	-0.00562987063088703\\
0.523861605510959	-0.302378017024439\\
0.389626447860125	-0.325573536508165\\
0.489077162628119	0.198688042645884\\
0.371316054631093	0.128212815442918\\
0.378647010988799	0.412061874611585\\
0.20320754908251	-0.0414889213706805\\
0.451385031979544	-0.274429000625373\\
0.369274797334821	0.146112945041456\\
0.229620425279205	-0.460995748225652\\
0.231365423201546	-0.618380940064858\\
0.476616775174388	0.2781757460752\\
0.151930120456168	-0.285430268214511\\
0.106603640110868	0.279104225997475\\
0.0869800695935399	0.071038943919462\\
0.139325973923644	-0.206051674357853\\
0.20143380624987	0.486047377631566\\
0.165034151166332	0.434786457201241\\
-0.0582403172081501	-0.294992941199109\\
0.00823229398017732	0.256577430068213\\
-0.15779516881735	0.102291069459998\\
-0.226889884768698	0.151349914478697\\
0.247997869871945	-0.144429962417926\\
0.135168484383189	-0.186706722241931\\
-0.126409914252241	0.620952389461799\\
0.385322125026706	0.217429189351509\\
0.00644400185938775	0.295332030766081\\
0.0122920628343001	0.470175911297391\\
-0.131527076058621	0.00485765705764955\\
0.270059856409966	-0.0817680979118261\\
};
\end{axis}



==> tikz/OptConst256_Y.tikz <==
\begin{axis}[%
width=.5in,
height=.5in,
at={(2.35cm,-.05cm)},
scale only axis,
clip=false,
hide axis,
title style={font=\bfseries}]
\addplot[only marks, mark=*, mark options={fill=blue,draw=blue}, mark size=.15pt] table[row sep=crcr]{%
x	y\\
0.336705946879956	0.142573303311219\\
-0.361242160745897	0.184602649885379\\
0.329410284562434	-0.58710565693588\\
-0.0333827298327776	0.665069714933302\\
0.674035486529319	0.0160135837222812\\
-0.906377006419405	0.198478310682071\\
-0.639891617631821	-0.435473216026153\\
-0.3748326538125	0.669230116450396\\
-0.0526524184472625	-1.11848116243485\\
0.200343353651618	-0.0546163814671613\\
-0.249486865993286	1.10768281986134\\
0.354335015708343	-0.605572589358133\\
0.53607671100736	0.427654002242692\\
1.13146834832805	-0.165948116582422\\
-0.902144259238058	-0.621191806384316\\
-1.00984393019683	0.428041039311015\\
-0.386603605490221	-0.81632693574495\\
-0.450587194128389	0.0700004990070475\\
-0.196575684570552	0.939959578516572\\
-0.237889909132526	-0.476342366706368\\
-0.027797837985693	0.468083136103785\\
0.770667724607091	-0.748151098320921\\
0.700235352465045	-0.287579202866766\\
0.729895925242527	0.780782373606546\\
1.02573174244927	-0.249550421387593\\
0.831601605424521	0.218559735474846\\
-0.566922352966913	0.121419154800154\\
-0.554040483053737	-0.424017423801982\\
-0.232751469857013	0.505139345357706\\
0.0404438847988358	-0.650518868944767\\
-0.21063374182944	0.203200844202823\\
0.0390484732605714	0.932442384345863\\
0.105822663991963	-0.423630115603607\\
0.367538393537483	0.699774773421192\\
0.777901286653435	0.17508930266339\\
0.0433018145917558	0.0656109460380434\\
0.361441425032964	-0.23357284351976\\
0.254899403520248	0.402401668264361\\
0.601335418544047	-0.401500470284085\\
-1.05866437242787	-0.119416492492434\\
-0.574891450225973	-0.388671112687505\\
-0.650742337683437	0.437973069920158\\
0.360631903784353	-0.91153715145983\\
0.122573891077071	0.0814153767693315\\
0.170629180163182	1.01533466021003\\
0.67878905986489	-0.462041045382163\\
0.626650627784333	0.580465572560272\\
0.966534174693031	0.118271494995823\\
-0.927754230259756	-0.506528214832709\\
-1.00640157093596	0.44203800740572\\
-0.213415091302323	-0.863141490475127\\
-0.47101967537402	0.167027952083992\\
-0.188878699282364	1.0419956327577\\
-0.0623089894202249	-0.297120472547303\\
0.0527379508451602	0.347266945093593\\
0.377768481751724	-0.977746701066994\\
0.556764506444191	-0.0456198440822345\\
0.40594892703262	0.938696187299779\\
0.878052628316119	-0.427720384566674\\
0.973950285982921	0.260897745712438\\
-0.544258561475833	-0.970685822724205\\
-0.860211486888049	0.041658134056957\\
-0.749523164990983	0.838991518693465\\
-0.785321107486127	-0.381829362485176\\
-0.619388277895921	0.483844414608969\\
-0.0283407455141905	-0.313785339470447\\
0.0722173853531865	0.0174293641789958\\
-0.0407393373288278	0.574780084401666\\
0.241942535553849	-0.876752201744544\\
0.212123635709032	0.865204417105382\\
0.928402062325473	-0.606810038080436\\
0.232634017957478	-0.319877383610981\\
0.84084501610266	0.666371981863174\\
-0.722197489282661	-0.508809648011748\\
-0.760191855223842	0.516395193810281\\
-0.34633005813568	-0.84570797318184\\
-0.345055307793929	-0.0248687230605131\\
-0.614273223430754	0.753064473220246\\
-0.167914511165238	-0.107609836811229\\
-0.0525049594762313	0.364999696358144\\
0.471789673777879	-0.779258654164253\\
0.305227790132083	0.109444122374045\\
0.288396385452424	0.938558245844636\\
1.03471256264343	0.0163298608430935\\
1.03203893828473	0.362706848415385\\
-0.488774360683121	0.125024456736948\\
-0.27250970041292	-0.40355598596554\\
-0.297456045777909	0.540328462297554\\
0.246091649569957	-0.482137127167686\\
-0.0736889968444749	-0.0676899442963621\\
0.133075222164718	0.602866391337203\\
0.748473719419184	-0.429212260923913\\
0.609172725144328	0.720629079050251\\
0.620161825144906	0.180206976941852\\
0.273148480371392	0.0881807208275338\\
-0.635190789218828	-0.45106966037162\\
-0.330784849775424	0.710642187163328\\
0.0185057498992178	-0.614731313742464\\
-0.100581966000478	0.0241467493320246\\
-0.188377258869603	0.761430239589767\\
0.199835047447622	-0.204020535957116\\
0.210526610365618	0.406076810337501\\
0.150917257310033	-0.629370908048704\\
0.509953963053147	0.0457471462728803\\
0.622253600382394	0.363562032134276\\
0.849484760863563	-0.211561251541199\\
0.712383231238094	0.425753490212522\\
-0.590748277679186	-0.795075859197306\\
-0.878270320182895	-0.0052607860823116\\
-0.538660930964638	0.920213491888157\\
-0.286161058375801	-0.376935127729761\\
-0.642927898866951	0.604000989963097\\
-0.169139594092897	-0.8565697995373\\
-0.321665596032666	-0.0704474890734157\\
-0.204197278848155	0.313187172044119\\
0.358004621449129	-0.168131820220527\\
0.554870485276349	0.518358988933753\\
0.874835047703398	-0.679529373806267\\
0.478974239270621	0.0744936820282612\\
0.879960424923424	0.71069756061286\\
-1.04565392635838	0.291574641096438\\
-1.01539159353137	-0.298427518016198\\
-1.14294755078373	-0.108549569059047\\
-0.602798180665601	-0.93202952271854\\
-0.456955592971391	-0.179211086244713\\
-0.716577477855175	0.812761162928233\\
0.0851015871134211	-1.02826451451494\\
-0.149695114278425	-0.485779380728139\\
-0.260242385701887	0.272410989719354\\
0.14757335312663	0.661028977040029\\
0.494317863447292	-1.04601996075197\\
0.0149127222208292	-0.0463947229655749\\
0.353189380712441	1.10874714764127\\
0.442424330187174	-0.494272687940708\\
0.236700712532007	0.3339576119413\\
0.817682459706161	0.141126657919182\\
-0.320301161656862	-0.301110425535792\\
-0.957919095598977	-0.000400884455373697\\
-0.336449282978174	0.336652283120989\\
-0.452029083351146	-0.266795225323033\\
-0.522262037841188	0.247125570525465\\
0.386060907190991	-0.895095171075682\\
0.221489335992826	0.190027188259024\\
0.172909071442263	0.647336187689906\\
0.315957879240686	-0.476563688999838\\
0.452300364947259	0.348031347038153\\
0.597984684030432	-0.416512523038817\\
0.546200776220985	-0.082470410482386\\
0.272760853833851	0.0493509285644331\\
-0.589569635820424	-0.557248584992013\\
-0.231192360134237	0.500679654778017\\
-0.112470974452247	-0.881612922497012\\
-0.326951304568192	0.086104485653449\\
-0.309158593389735	0.900703307556489\\
-0.111173953985974	-0.417542633527522\\
0.014777959583109	0.366452060505135\\
0.0599008402863821	-0.551160151314695\\
0.174024021131347	-0.0638805424117951\\
0.487716017368312	0.456312085336029\\
0.622609282499232	-0.230563236346541\\
0.572571617322251	0.258653911061118\\
0.122152808921167	0.0490397838914636\\
-0.437238914465177	0.125293647226382\\
-0.265410163784806	-0.380036770602647\\
-0.278306130393748	0.297610117079893\\
-0.0194211493815938	-0.85050145820975\\
-0.095354764725114	-0.130118100676025\\
0.176834510137383	0.618180573235148\\
0.369021878364501	-0.467355021586709\\
0.19102953184241	0.579343621637001\\
0.563249243507599	-0.209223875178878\\
-0.840730159033088	-0.0817225711934848\\
-0.830871704761849	0.41531377708818\\
-0.396534974377121	-0.830313664878966\\
-0.736721464268228	-0.0811475015652856\\
-0.095916826525247	1.01749143146143\\
-0.0879870341968001	-0.184428862472858\\
-0.455168753896521	0.0472661469757079\\
0.602904177902931	-0.771857928719908\\
0.133391602200954	0.10550246806809\\
0.557360107921508	0.878313640525641\\
0.951124125608948	-0.265138981910657\\
1.03362518119559	0.29755065693482\\
-0.887306430859313	-0.664106126328691\\
-0.685488655068119	0.017019352884225\\
-0.611463368611944	0.660558683798519\\
-0.562689821049267	-0.316455107101444\\
-0.651868036486369	0.0784184320782873\\
-0.153092174608366	-1.11009281979334\\
-0.224968528034414	-0.0247012004835757\\
-0.0541497806113441	0.703990164277018\\
0.256318915848124	-0.398237674727726\\
0.214559228605644	0.497477304440088\\
0.378886964908512	-0.426641593355251\\
0.660045559832517	-0.0665419425854437\\
0.391231360699532	0.423541515099867\\
-0.43723751481698	-0.547902256095027\\
-0.576881094473874	0.388872965465753\\
0.0390980301238016	-0.70430290874728\\
-0.66358356001881	-0.196013991424933\\
-0.313105652479086	0.592292246125229\\
-0.408337286648146	-0.452246936181826\\
-0.536807828607114	0.257080608169074\\
0.48234025809424	-0.209581416956156\\
0.00110690972886381	-0.410998867155024\\
0.436567974432211	0.603359684424394\\
0.513392103753568	-0.484880529446413\\
0.516547906557751	0.356130361838006\\
-0.755199207380408	0.0684099026818183\\
-0.297086617100858	-0.358269065720347\\
-0.114928153452758	0.0601233266530609\\
-0.25770281996821	-0.0559431678584039\\
-0.146293273680946	-0.0109360032439196\\
0.0882600645711274	0.261793006838883\\
0.0920212863387302	-0.427886156049373\\
0.21687016620341	0.32140291073764\\
0.15163438773216	-0.18260437179066\\
0.120820870164433	0.119666701894474\\
-0.0433860717506518	-0.342826915943653\\
-0.0103559073339061	0.121566269873827\\
0.462983283780248	0.0670499270834127\\
-0.407092650160705	0.0949085943994688\\
-0.191591601007312	-0.342333099470661\\
-0.333642812721675	0.400161882110137\\
0.0913632219665832	-0.108917237358222\\
0.280976916708189	0.0265806273185072\\
-0.019722847013574	0.358425226734479\\
0.26032761559094	-0.348256725582062\\
0.251596208564615	0.483570867094908\\
0.427319292473751	-0.00534921948802853\\
-0.503638617203236	-0.31284292929629\\
-0.375140123507803	0.295334651079675\\
-0.272706957206567	-0.629399862655657\\
-0.474829409867409	0.0136440077456867\\
-0.17949520378727	0.583114369076859\\
-0.149936246442866	-0.518704683308819\\
-0.0898955124232444	0.308511029442558\\
-0.0412153295831089	-0.48950943503958\\
0.571249257968521	-0.269361390887132\\
0.136302939019972	0.624427442743475\\
0.698317442748517	-0.0333191347104231\\
0.596069489324992	0.245632535720421\\
-0.512250107472842	-0.0622629445201435\\
-0.29631210883252	-0.447722437634759\\
-0.426876047994426	0.485438537668653\\
0.0586734227029759	-0.676501072126988\\
-0.264164671080826	-0.0869506538982958\\
0.0110894988957483	0.179171419247732\\
0.201740635785108	-0.646475609308309\\
0.0639670743708995	0.235502139466332\\
0.29908772416324	-0.0245403449462647\\
-0.141054111716264	-0.0757499096473285\\
0.0125940141620877	-0.183688153555324\\
-0.206839308126119	0.471945257129454\\
0.2775984737469	-0.127376829157517\\
0.135589730755113	-0.0944343571970554\\
};
\end{axis}



==> tikz/OptConst512_X.tikz <==
\begin{axis}[%
width=.5in,
height=.5in,
at={(1.1cm,-0.05cm)},
scale only axis,
clip=false,
hide axis,
title style={font=\bfseries}]
\addplot[only marks, mark=*, mark options={fill=blue,draw=blue}, mark size=.1pt] table[row sep=crcr]{%
x	y\\
-0.979726837456936	-0.535305598284477\\
-1.01300983025358	-0.273586864430248\\
-0.56150189735139	-0.285085975479807\\
-0.108395865297566	-0.344776257821379\\
-0.639431356770776	0.85445427097623\\
-0.602028486036187	0.421788104991416\\
-0.641927119365309	0.601936207338664\\
-0.530172518224627	0.473796215833679\\
1.05003439219274	-0.480258992539664\\
0.854660303778997	-0.0973319289090613\\
0.803352982302607	-0.500862729708311\\
-0.658506127219424	-0.0360427558878767\\
0.650765661619665	0.36971203106899\\
0.144518500049956	0.755896034770502\\
0.0989054379760441	0.26253257844917\\
-0.687072613928625	0.256710237871486\\
-0.840431294728337	-0.129972270224476\\
-0.743209809865981	-0.326010502104548\\
-0.828410078090157	-0.218989223226284\\
-0.802233118257223	-0.473504591180842\\
-1.13057665086938	0.346245996281501\\
-0.977154250992011	-0.488301374062523\\
-1.01397870104029	-0.458304972116358\\
-0.632391955291366	-0.306487013111675\\
1.11508487657874	0.229687956319137\\
0.851947941701464	-0.619272825464577\\
0.508217140231588	-0.191738490568532\\
0.706418721426114	-0.202619444182243\\
0.699798676148218	0.672572724857241\\
0.663121265711892	0.640118927438437\\
0.822868894240292	0.31888885144962\\
1.00279069578481	0.281096947483339\\
-0.010707532269009	-1.02001085552084\\
-0.229739815783592	-0.576557492553777\\
0.0823623319820601	-0.653806936564907\\
-0.154392086483043	-0.367738488120101\\
-0.0149809201342834	0.989666021015362\\
-0.114505995890928	0.923135544564644\\
0.129116384629114	1.00909405951167\\
0.00949522351849777	0.617478165894236\\
0.313502536758365	-0.520246799935597\\
-0.0227278116522434	-0.435950323812791\\
-0.0279441037463153	-0.437705800142085\\
-0.142177241793669	-0.557492947971214\\
0.251882163546273	0.678909081213879\\
-0.0593622692031403	0.737026773812725\\
0.224374546009393	0.68918057216373\\
-0.462499976993094	0.963985185259015\\
-0.229036862449935	-0.157625775284046\\
0.043164926811572	-0.212363996758641\\
-0.00216917970269542	0.0965502883268727\\
0.107716620454107	-0.272845808763256\\
-0.196650349354681	0.395952175008183\\
0.161939645663355	0.140943536110264\\
-0.495043385955634	0.0178628441227031\\
-0.149043525990802	-0.0143771575327031\\
0.379948410152522	0.0176676416412449\\
-0.114270771494668	-0.210943632994247\\
0.47378493483334	-0.137144927047635\\
0.124174235189741	-0.0569452892504512\\
-0.210037562884895	0.347090288931389\\
-0.132686149555081	0.111111808719629\\
0.245253549808732	0.615925472914494\\
-0.286159145935449	-0.176961401432248\\
-0.0632108536565878	-0.60530691937298\\
-0.0977133994816583	0.257729932444788\\
-0.254205026389001	-0.0890552006922283\\
-0.17295611052914	-0.320231944988954\\
-0.192686486980736	0.491671451859195\\
-0.664387778683951	0.54830756321525\\
-0.0516968753562036	0.533665784598643\\
-0.0334264444327427	0.557849923793092\\
-0.0987565610748981	-0.0383660409357573\\
0.476045959263021	0.121610188007104\\
0.0631231176982891	-0.124954302497468\\
0.184067579102801	-0.235932124279491\\
-0.168736456667202	0.146842381300426\\
-0.276392902071106	0.274661324224999\\
-0.237863755771518	-0.208058010359016\\
-0.102007191763548	-0.120197326745568\\
-0.588652287629623	-0.831155289917503\\
-0.588151565796648	-0.415097441589363\\
-0.919391520277465	-0.447914977958569\\
-0.368874499236136	-0.633029726368701\\
-0.903487853090434	0.415986425818045\\
-1.06745543697694	0.0434098467013658\\
-0.618133396612843	0.497039269091942\\
-0.736327635833294	0.292218608166789\\
0.561949153059906	-0.493541156780002\\
1.05719484713762	-0.289747299017663\\
0.63340373352146	-0.405617548578945\\
0.986828342026433	-0.597159167766415\\
0.559029682989606	0.495584834505144\\
0.635783238174807	0.41555140744652\\
0.442351317419129	0.710672846140353\\
0.401608554931135	0.565722250367838\\
-0.282035797561985	-0.0274061477406336\\
-0.632578040557372	-0.00696012972505404\\
-0.486546263303714	0.128961331765986\\
-0.179299513753283	0.0684081145853508\\
-0.540014432921471	0.537865740769129\\
-0.77538409498026	-0.0584860505169659\\
-0.484942848512709	0.182738798681171\\
-0.610464529387957	-0.0903841314595416\\
0.687089545621619	0.0399122084352546\\
0.532489283926867	-0.444006465607102\\
0.232052678064067	-0.0360141833841373\\
0.617370513739317	-0.337676942564955\\
0.679073663342681	0.130349327548677\\
0.37958664952418	-0.122197159094832\\
0.528020882992023	0.0773802465912786\\
0.526787784544143	0.222246442293122\\
-0.558321098666716	0.0237556888064376\\
-0.62321502733723	0.0122258907660011\\
-0.486931617027459	-0.122951334209065\\
-0.593983569593818	-0.4345608538853\\
-0.295436495983448	0.192795033433057\\
-0.748542204040653	-0.152889698167385\\
-0.69175526839229	0.274417195518296\\
-0.61546037817104	0.157234211714143\\
0.247888799080315	-0.188526966811301\\
0.25201968646635	-0.0285897768634786\\
0.101397171166923	-0.112821188330942\\
0.568272519011908	-0.226828225184613\\
0.34443241772538	0.146889407474344\\
0.539556651907591	0.123445306674475\\
0.407812351605391	-0.0604694510289911\\
0.378935820499538	0.18791917645655\\
-0.0760821312545145	-0.314105493858958\\
-0.286031320080638	-0.155831647297415\\
0.0239159201234328	-0.227737920936828\\
-0.364282633803657	-0.194288632736585\\
-0.197537221119991	0.780226107421189\\
-0.0718999690191441	0.389939038954371\\
-0.0806294117339051	0.417910032629623\\
-0.0746186761110878	0.149759288690147\\
0.0782910973521606	-0.133461490193528\\
0.753711560185167	-0.26244000906311\\
0.199098630385376	-0.420149616816171\\
0.321651886785596	-0.129023408907198\\
0.162831793074524	0.285898986254293\\
0.229343616933707	0.401666960969299\\
0.0544721750202256	0.314388165969055\\
0.133963245059622	0.317126713870991\\
-0.161007571682011	-0.11216085079585\\
-0.0550739214805135	-0.0630912163865767\\
-0.348709128224696	-0.300965819413438\\
-0.340139736721436	-0.341238239304568\\
0.0714124521390879	0.400511624062525\\
-0.324697278778738	0.314135825348337\\
-0.193032242627628	0.478206018193154\\
-0.0701558041312012	0.357746810621913\\
0.107009687911336	-0.0315612245298735\\
0.157210493969343	-0.279609234659961\\
0.0601756614311983	-0.172463298831589\\
0.273728931793912	-0.325499468235466\\
0.0433082179008773	0.113526279199768\\
0.187334004792674	0.0312864379889654\\
0.230738069882191	0.25578228487883\\
0.309747723008844	0.421097691657668\\
-0.37541621342206	-0.112578239914063\\
-0.0583462870806824	0.145493705402655\\
-0.367149897871403	0.251264227843928\\
-0.186824489619789	-0.102681766011459\\
-0.386174455414127	0.231198136770256\\
-0.366981543918785	0.0301018213127161\\
-0.0643472707160101	0.170835604928621\\
-0.312041385158924	0.23057810099045\\
-0.121384547035018	0.187354368718193\\
-0.296999169123375	-0.083302427367811\\
-0.313811377894732	0.113963695807534\\
-0.06414493895927	-0.12234474380343\\
0.4559229849534	0.126876188198771\\
0.225864927694021	0.130505314472049\\
0.193146766416589	0.128450552675358\\
0.158689172902476	0.016391421429645\\
-1.05973833619407	-0.0812195164797746\\
-1.07189998895845	0.34954144211705\\
-1.08724501729716	-0.0496735334896714\\
-1.00988823218179	-0.604924134629532\\
-1.01649479038256	0.526319672347956\\
-1.18127122497907	-0.174421954068367\\
-0.760362921527327	-0.22462270225165\\
-0.492023784670702	0.0471851446843705\\
1.1467513332523	0.0373285921269419\\
1.08549248023383	0.413892684168861\\
1.01925652106044	-0.0880307778104356\\
1.17730843515947	-0.114576350901107\\
0.851617200819789	0.702950193213458\\
0.807747428517714	0.221678535526195\\
0.772016653469967	-0.150017052271318\\
0.453281086532692	-0.196510714057911\\
0.0629006541769034	-1.04775084449171\\
-0.0507177637959065	-0.980197010325273\\
-0.26110750683279	-1.05611202004493\\
-0.304186274113513	-1.12369475065002\\
0.260246749747255	0.957599054875715\\
0.113893830158964	0.925460778465599\\
-0.120659599296847	1.12455142837849\\
-0.0855931304474584	1.14199946116164\\
0.181667425686554	-1.17553239532348\\
0.141901587990791	-1.1306623801143\\
-0.0329342347190747	-0.829743327715278\\
-0.0616256030370746	-0.0818299400220722\\
0.42213109745009	1.04227769687233\\
0.0937857804603585	1.09609519168454\\
0.133353527587129	1.16536878298146\\
-0.0304892969905032	0.122832280767575\\
0.187043738884517	-0.461848837163524\\
-0.369345274995747	-0.536631046529696\\
0.184764511770646	-0.540369382529206\\
0.0634022928627831	-0.726921290512101\\
0.15311640065587	0.613741884813288\\
-0.432781853081028	0.03245584911784\\
-0.0577580855516661	0.45277941779713\\
-0.511542620621727	0.291736070429129\\
0.601222890093237	-0.121781531748603\\
0.328402129969538	-0.496361371968216\\
0.371341135652641	0.210577307292728\\
-0.0913294147019034	-0.497127583293764\\
-0.00654553462778072	0.298510043564324\\
0.137832776056969	-0.0614942896165906\\
0.000684173372754036	-0.108568504160319\\
-0.165843967160615	0.114461200710016\\
0.0201365244942747	-0.422533257740515\\
0.130966176992015	-0.502606433518888\\
0.255076785487072	-0.256876198199381\\
0.24185514835034	-0.623701926611117\\
-0.154927539607931	0.233405413060975\\
0.0510084279061116	0.171305698152923\\
-0.373062332135244	0.407844527502142\\
-0.105172644603861	0.188131040565105\\
0.552388447457484	-0.351083575027484\\
0.355204783603208	-0.301624869302788\\
0.451159288413685	-0.324139333882552\\
0.297896976228356	-0.0643883752624592\\
0.316682489592661	0.54882067586704\\
0.205614568244015	0.557319557696784\\
-0.0943919383749929	-0.0998711053047352\\
0.196596681841676	-0.0043433964274273\\
-0.639417617562345	-0.682515338476786\\
-0.628624782532091	-0.325464771358557\\
-0.652047258435843	-0.744856329297452\\
-0.491684834153275	-0.680091255750721\\
-0.669098458302596	0.200451089704324\\
-0.507696593593108	0.544973122278143\\
-0.444882065327789	0.872770868186509\\
-0.415722962133841	0.756467355338485\\
0.397343941489935	-0.855339226059631\\
0.480665147145897	-0.875967714234774\\
0.642785502916389	-0.623285693234744\\
0.319164876168962	-0.776200565729698\\
0.699092600072072	0.288861534714743\\
0.452141527578761	0.82324745020577\\
0.752123688256629	0.408024654838543\\
0.53541095341006	0.573980112635301\\
-0.431437381053094	-0.859410886717402\\
-0.560238784737338	-0.79831646154922\\
-0.536192382037025	-0.443961574489957\\
-0.249961371817008	-0.802970243014865\\
-0.637813791102482	0.38502424363904\\
-0.772174992604455	0.619150478111535\\
-0.543354318873094	0.677534725682122\\
-0.521257050884203	0.494910378865756\\
0.339730482720304	-0.786213850083316\\
0.381927889804082	-0.790884030317177\\
0.753360071656182	-0.756679292196621\\
0.132999025677271	-1.00541966025767\\
0.72911903282357	0.168288300066403\\
0.416444096087195	0.870623113024505\\
0.479064107395466	0.630983835603998\\
0.73259012980852	0.789539723102202\\
-0.46144547310281	0.0330610665217914\\
-0.377494790911395	-0.0956392805296515\\
-0.543697494362355	-0.492620256798833\\
-0.492107096982219	-0.192208692985541\\
-0.401972571623992	0.377327099380256\\
-0.7301713212642	0.179521315214667\\
-0.598646017653719	0.143785844941608\\
-0.376894014768018	0.183019487725119\\
0.567004729225733	-0.308647517711025\\
0.662800682476809	-0.431145566507533\\
0.76058578424232	-0.361625746037659\\
0.571734208115485	-0.533427043541083\\
0.597412320100031	0.137776288967747\\
0.498334840528723	0.051867740970031\\
0.65024470842561	0.126092546370976\\
0.425875013820318	0.215083198601858\\
0.175435199085393	-0.657973522961389\\
-0.198549201912661	-0.565474970263644\\
-0.102229262227235	-0.799624272905918\\
-0.3310956269164	-0.721012670887956\\
-0.443662189833255	0.700991587178482\\
-0.297194248935327	0.504978728910469\\
-0.0161307859636037	0.745662996312095\\
-0.156727252856759	0.646202100614101\\
0.225698419625186	-0.180510965691823\\
0.158665824593284	-0.648462023971214\\
0.368805504121034	-0.730314537340517\\
0.21524167706605	-0.570800962017071\\
0.250489352604845	0.543658278942893\\
0.272916015878571	0.574566841608307\\
0.240383577225674	0.203296032481604\\
0.363898423185149	0.57992091041939\\
-0.765512673211914	-0.852174655019288\\
-0.73068435442421	-0.901938625372827\\
-0.641657762805978	-0.927199389791565\\
-0.691809171660549	-0.783198372835792\\
-1.02938395650491	-0.05704634499768\\
-0.888768031766108	0.780795437838322\\
-0.821954103853181	0.76008058158504\\
-0.786268970189018	0.75874001280858\\
0.748538858973645	-0.655973889391503\\
0.817237983644967	-0.820493311648871\\
1.05140603785316	-0.407763116342802\\
0.502021375063036	-0.921732696901879\\
1.00358410247303	0.640046380687784\\
0.848836617524457	0.765380035763407\\
0.934476699452045	0.429452143264639\\
0.664862914401723	0.31936933315069\\
-0.691459130469802	-0.36082525224242\\
-0.800891735232554	-0.200010827919125\\
-0.901423314476737	0.122780853758069\\
-0.733917563893329	-0.102827726250987\\
-0.611790239454659	0.0690929527104343\\
-0.911238201734057	0.42555212916788\\
-0.810581247161982	0.391090324527365\\
-0.835533129483844	0.401776181319948\\
0.999145772955917	-0.147520910468799\\
0.892024136548918	0.0643146407602305\\
0.857019215170488	-0.0972535150441717\\
0.655740620132727	-0.0142424563698285\\
0.859637616980026	0.573385126675772\\
0.768064876206636	0.470381616738489\\
1.08121231308785	0.192383474484013\\
0.54183735510702	0.0754311135048015\\
-0.762726533116821	-0.532113516952157\\
-0.540999789439944	0.082720341505626\\
-0.834324693134962	-0.103722126689244\\
-0.864892493488593	0.0963566532799973\\
-0.934129491698921	0.364400570230673\\
-0.850050481307838	0.135850758404943\\
-1.11038912497854	0.0692965481271598\\
-0.806220267438496	0.163510524416912\\
0.912540644954399	-0.274752623468384\\
0.626365030010496	-0.335134614985617\\
0.816079190733349	-0.0154546326867175\\
0.99726568048955	-0.183158069675149\\
0.941557531290294	0.305111225582866\\
0.857856582167733	0.321074954410261\\
0.751847320997057	-0.137705321183282\\
0.762596601921637	0.0539244836337655\\
-0.332779267887597	-1.11305568457607\\
-0.329674844418543	-0.699311572338397\\
-0.424320343716662	-0.698805290024829\\
-0.668756329744444	-0.457008481802542\\
-0.453555536792881	1.10892358194733\\
-0.498065208725106	0.950080487271865\\
-0.608412265569829	0.943429083395245\\
-0.415272288865443	0.701514624314052\\
0.458450080392493	-1.03891704859958\\
0.525282098605913	-1.0198606458634\\
0.724131810180064	-0.899544988355424\\
0.589615461423764	-0.568130909194168\\
0.589016566333001	0.995977916247678\\
0.436789359998994	1.06971427670967\\
0.628719561116489	0.904923152544966\\
0.549331653752733	0.691014307920734\\
-0.260567762773708	-0.402996254839784\\
-0.087250199038439	-0.0981211576320641\\
-0.378765162836015	-0.428283009116643\\
-0.274106651607828	-0.354333152038517\\
-0.182119139672158	0.304388226070624\\
-0.398597962644561	-0.0823622399346994\\
-0.288762633971171	0.528473255646172\\
-0.301024283794255	0.261344346846859\\
0.779307023929345	-0.532950030666841\\
0.429957807519953	-0.103443411304317\\
0.482123100568061	-0.290125126904238\\
0.256406097454064	-0.324237174248484\\
0.260671683084461	0.122433884831215\\
0.456319340817923	0.395405925870638\\
0.439588574017512	0.224618738217436\\
0.541067832993069	-0.0746070806702052\\
-0.482633003044485	-0.180553553670614\\
-0.308543619632246	-0.216935676360494\\
-0.398797039827464	-0.326209916697847\\
-0.6376008632463	-0.41936791200749\\
-0.164044449103915	0.448611110422302\\
-0.432092736572302	0.240544899460815\\
-0.395148566137417	-0.0472643367952801\\
-0.313980769630824	0.105465780956065\\
0.602252182630694	-0.111618097087036\\
0.462359002903991	-0.337999261382676\\
0.47380504530158	-0.39265729705177\\
0.661337717892317	-0.685744312201876\\
0.284821566222493	0.0651384375150031\\
0.544372837911506	0.22143378281177\\
0.336453842921783	0.0200053940758901\\
0.668810358406875	0.179732616000744\\
-0.235527525393178	-0.732588473654465\\
-0.321997407908192	-1.02358035111472\\
-0.200075929006426	-0.830549260874906\\
-0.0944464971295184	-1.02362787157906\\
-0.0380671509140927	0.770013134840404\\
-0.352892392868744	0.556305392900834\\
-0.151622426119482	0.847457179326842\\
-0.292648878726701	0.953202670837973\\
0.00428333730708375	-0.67736457863251\\
-0.0136907243014233	-0.832880232807366\\
0.295573007312997	-0.988333627684377\\
0.211942971150608	-0.749841542048432\\
0.519780797525485	0.755119610457062\\
0.298562863827214	0.672443786004275\\
0.130781184022998	0.861231649433103\\
0.247103056806424	0.9401264420121\\
-0.235056476221624	-0.787716268583189\\
-0.0102776969552397	-0.532031259281062\\
-0.152801039113968	-0.660904811180672\\
0.0130351469130015	-0.77830644065864\\
-0.241189057053786	1.02818115593923\\
-0.299342046116681	0.675458404863433\\
-0.176534287655415	0.808201363556526\\
-0.136872622104323	0.612126835104872\\
0.0138830410261903	-0.641462074011902\\
0.154330597779404	-0.643499350815533\\
0.318216315812564	-0.71500834673906\\
0.325625849204817	-0.715002392294692\\
0.421581897232037	0.387511255788368\\
0.3045434641026	0.620902959048117\\
0.383472103371388	0.564797141352942\\
-0.254159428402735	0.707448142728007\\
-0.221508671073501	-0.417469124447935\\
0.0908593610392236	-0.369258004189968\\
-0.449008137059118	-0.470507484620559\\
-0.0916701007484769	-0.561086730253288\\
-0.0618308250515951	0.635651623526024\\
0.0324866975385334	0.449483331734748\\
-0.201155333618135	0.492877217068799\\
-0.036611743726103	0.482466599260177\\
0.1426033670938	-0.239058959384963\\
0.289077961853891	-0.48413808344952\\
0.158618156926648	-0.369164186802969\\
0.48038584199474	-0.514528199855569\\
0.317897587269099	0.398203364271702\\
0.561261120350714	0.447101142374014\\
0.213209157686214	0.363982373153796\\
0.0894915232023374	0.663594207399327\\
-0.358586221988398	-0.599398054900927\\
-0.292524842706942	-0.456250935382297\\
-0.135859854083673	-0.367489613715793\\
-0.410424947181208	-0.296893365517895\\
-0.221384632994561	0.73764355565605\\
0.0231967409786272	0.510363393236344\\
-0.00527436963655315	0.594335935739343\\
0.200011821577427	0.321266979405248\\
0.108990844793173	-0.344388285761455\\
0.305735743015254	-0.28369339961213\\
0.0735259926012196	-0.541358895574647\\
0.370725595476344	-0.587384485470364\\
0.129088035342261	0.27341667837995\\
0.377320809329142	0.396709134195112\\
0.649253651400505	0.108119625421372\\
0.122220412082563	0.748843174451117\\
-0.373184616402084	-0.48018048233213\\
-0.0450015522967883	-0.167097383638477\\
-0.0674136685725628	-0.320083937438935\\
-0.103058452219276	-0.308879317711561\\
0.0853216140878378	-0.136495024399483\\
-0.234320947768622	0.147025388994735\\
-0.48707842351747	0.305355367338159\\
0.155969534547133	0.142646349746028\\
-0.0862294376384108	-0.363669057843602\\
0.336233950438169	-0.121843791165756\\
0.264761584237763	-0.441839860174661\\
0.296944624636737	-0.170844323321988\\
-0.0708704316442786	0.0552332352685013\\
0.145879425519711	0.170290870783377\\
0.124984722873833	0.26088857651696\\
0.246216078242543	0.255386391344278\\
-0.276109437600363	-0.372429465245617\\
-0.428046226280273	-0.0785092323692953\\
-0.159447280987583	-0.173254380570996\\
-0.46719838957695	-0.183528598176344\\
-0.297468923360151	0.299894941242403\\
-0.432313702909599	0.274830631101077\\
-0.0997669758215926	0.0904118226849264\\
0.0245677031872925	0.356950075463039\\
0.114249362970788	0.171369971551087\\
-0.0556135809147567	0.200376503035374\\
0.392927644325085	-0.104339904767458\\
-0.0641632735189751	-0.0197387103828078\\
-0.0241547302799337	0.494448305612671\\
0.27212655164131	-0.0443639372861388\\
0.123219242750554	0.316022540145931\\
0.380014724491401	0.462427610609307\\
-0.507206750171579	-0.352296001022189\\
-0.447490195428066	-0.244883041267164\\
-0.212113799702552	-0.459003748237875\\
-0.293647178942454	-0.677136070422792\\
-0.447226528897923	0.561751195788115\\
-0.489848913181412	0.197880018912344\\
-0.413470303494287	0.552958535808061\\
-0.358654593135388	0.463064838152767\\
0.594062774711302	-0.254073556530268\\
0.09294611420393	-0.432062782382827\\
0.249794978845025	-0.365154433253482\\
0.278269206033982	-0.370287029979046\\
0.44797715124878	0.325415201659389\\
0.446627444767711	0.301506841140164\\
0.376234528715241	0.183601467304716\\
0.0979749329912723	0.0391379537677495\\
};
\end{axis}



==> tikz/OptConst512_Y.tikz <==
\begin{axis}[%
width=.5in,
height=.5in,
at={(2.35cm,-.05cm)},
scale only axis,
clip=false,
hide axis,
title style={font=\bfseries}]
\addplot[only marks, mark=*, mark options={fill=blue,draw=blue}, mark size=.1pt] table[row sep=crcr]{%
x	y\\
-0.353218541369264	-0.26845263558235\\
0.0233407270195445	0.57917666091022\\
1.00427008962581	-0.0166547360014243\\
0.497041709718212	0.352404772587178\\
-0.372816715381186	-0.422227329364192\\
-0.0195524938746427	0.411536205362867\\
0.78334381129881	-0.19333922509047\\
0.40149665476561	0.140564185280441\\
-0.117731303345064	-0.212963469623205\\
-0.483471389848119	0.651490511606915\\
0.728006534339145	0.136398813591834\\
0.1608457094774	-0.391043746921195\\
0.249755746336059	-0.259401113790386\\
-0.0457134340622789	-0.0535164652059522\\
-0.011250532808765	0.464270532340282\\
0.318599304632574	-0.25079610896754\\
-0.524477795646598	-0.655335513678867\\
-0.482713286117537	0.734971716711922\\
0.6849034447529	-0.455368144261134\\
0.481831615740515	0.573850667088798\\
-0.133133979649217	-0.109863076035736\\
-0.393638615361574	0.283529533029739\\
0.231045185328847	-0.405549147048787\\
-0.103872573051568	-0.420247279045967\\
-0.329887188080549	0.0542543632125101\\
-0.273457606673433	0.50465169618846\\
0.535464436414198	-0.293734646786145\\
0.414923010020424	0.848979966689921\\
-0.223928349919359	-0.6621099859568\\
-0.105789963873785	0.745422776765091\\
0.81647281682076	0.115608884599915\\
-0.193987199270117	0.544362161927077\\
-0.461407483198754	-0.429550047290094\\
-0.47926071049983	0.281640575856441\\
0.445887671732161	-0.179371194275174\\
0.0314502632913448	0.331237681361218\\
-0.584652107508024	-0.387283047797602\\
-0.555520937930419	0.530284221617819\\
0.445082246841054	-0.478007916721493\\
0.705746603346193	0.747023743942219\\
-0.401902258129837	-0.40583170898328\\
-0.218687822606472	0.0637491577647265\\
0.00763967647082877	-0.160717019140691\\
0.237038682694856	0.0794576214446608\\
-0.31223731264938	-0.291491692884948\\
-0.21059935796793	0.249710466932297\\
0.10907450208595	-0.393906814008224\\
-0.549880548493426	0.107510025502581\\
-1.07806009469105	-0.432671531918084\\
-1.01854717233294	0.570518057689997\\
0.984407005533371	-0.639093894312724\\
0.726359587609868	0.924651552224448\\
-0.913925462191902	-0.628791141447842\\
-0.624208541570327	0.496252338396353\\
0.740306657498857	-0.784979545717165\\
1.15100938908998	0.279828460057058\\
-0.629201372066392	-0.281645448517815\\
-0.413026908395561	0.379903744766747\\
0.852462326899977	-0.684603438826768\\
0.782880061977265	0.161122314430509\\
-0.695594648982871	-0.0899387875941368\\
-0.460068000318767	0.0730995259600681\\
0.793484563074823	-0.624826582631833\\
0.723165602627006	0.166357837187611\\
0.161544731069004	-1.03446413160085\\
0.00276597621047054	1.1623099094801\\
0.406582727901204	-1.10585220229636\\
0.239266712088031	1.11186718601797\\
0.128569391369204	-0.515133397928678\\
0.0467695899803927	0.837763159196413\\
0.433981129993825	-0.494059371254026\\
0.481422531426437	0.34218891178028\\
-0.329463364909765	-0.748500133728887\\
0.167766870254466	0.629152154424982\\
0.161295325132666	-0.777217582058015\\
0.165858518668832	0.376553520806188\\
0.072447832994977	-0.782300519997734\\
-0.0227629453943806	0.703145678770029\\
0.153118680951127	-0.386311724369081\\
-0.0200195652207595	0.808387497643275\\
-0.469700796495616	-0.45297697722506\\
-0.165309220235578	0.374485610835293\\
0.626395176545827	0.0291476370983358\\
-0.332940717340832	-0.131938857293138\\
-0.511262069148392	-0.41339690167288\\
-0.377042573536728	0.353223648218778\\
0.054511760772716	-0.0354790681739688\\
-0.234070391375379	0.162525161787277\\
-0.167797949418927	-0.224185563034035\\
-0.420489955054865	0.181104025710108\\
0.200365660285636	-0.268665468806716\\
0.220624601076501	0.266603358631466\\
-0.137116927149791	-0.2713025484935\\
-0.035074173753046	0.301496226512358\\
0.863771394596785	-0.127612335234428\\
0.451468038702622	0.135029959251453\\
-0.509112269490555	-0.473546290163392\\
-0.373334409862896	0.268292896321888\\
1.02382310707243	-0.358269080205633\\
0.287652298047712	0.381580098585794\\
-0.421898023067799	-0.0578094239005452\\
-0.186998263061602	-0.111652922411524\\
0.586078322239701	-0.0166076789045173\\
0.503899801687242	0.086315078898827\\
-0.359501177213829	0.256161804272316\\
-0.380381222614245	0.186234383059104\\
0.747990089523645	-0.252300454797617\\
0.349740895359522	0.362055751232412\\
-0.443237721423499	-0.131480202527597\\
-0.2917590767277	0.0362240440722592\\
0.23455254443268	-0.0855940042177262\\
0.595432637921775	-0.148786800257349\\
-0.177702867809415	-0.614486958328801\\
0.0430552389119841	0.545955439615672\\
0.544496409303946	-0.31241232405931\\
0.25342603086999	0.251886262589592\\
-0.0435013357382173	-0.319323219155038\\
-0.00734423818105378	0.24574862314581\\
-0.134259985751768	-0.298237794926853\\
0.341758379041429	0.364343921379805\\
-0.15449674414193	-0.390764160894723\\
-0.103245362796339	0.341572118277594\\
0.494028915429839	-0.477102520059422\\
0.0289738060948162	0.485064718359462\\
-0.17990663126445	-0.293608239136659\\
-0.201001839398738	0.528199659620044\\
0.148602574153987	-0.325571046801882\\
0.10278173148453	0.233926108319074\\
-0.300530522014473	-0.26157048128425\\
-0.418541103308924	-0.0379075658710699\\
0.399113444738204	-0.0184467800366615\\
0.240642716231196	0.139035528513301\\
-0.265164729434621	-0.211829375483397\\
-0.274812326357771	0.117058044087843\\
0.231205236868021	-0.0922664395600964\\
0.507541212485135	0.139679254448592\\
-0.439911942894761	0.0302096150343579\\
-0.12297787580455	0.1610580967967\\
0.114163340390908	0.103661620034917\\
0.380043939133803	0.0722719240965399\\
-0.366395041969982	-0.105793592212809\\
-0.111277159446537	0.142522083683544\\
0.681226723431828	-0.325819487475782\\
0.287985294243709	0.14629743839197\\
-0.0816191923586429	-0.490510879379783\\
-0.0348450190650222	0.501471956001905\\
0.134715823519825	-0.129363425307\\
-0.140504630670435	0.0761078659619036\\
-0.0984071826835544	-0.274117997043931\\
-0.0978024846635945	0.227898983693017\\
-0.0634812631420178	-0.096404990639619\\
0.0951821502423816	0.279482724654966\\
-0.353258372218824	-0.271437149321388\\
-0.199383561696218	0.260747104957244\\
0.168078271845871	-0.316213166661766\\
-0.134574004141395	-0.129837181229048\\
0.0117167467486597	-0.444069062472018\\
0.332298085402369	0.339808222947195\\
0.212484118734903	-0.33597493979009\\
0.124927952755899	-0.0724899453665688\\
-0.183104534057125	-0.217495851984954\\
-0.284994960633306	0.371771456312562\\
0.583036786489405	-0.384955588397073\\
0.426202185778038	-0.102027709288959\\
-0.281694112878188	-0.0582380581656136\\
0.013478182978476	0.319912911558465\\
0.33921222377695	-0.301844182544441\\
0.238430165743579	0.067859939800339\\
-0.329322512120658	-0.295927761430023\\
-0.217132155741388	0.252366227762129\\
0.223228125135135	-0.212283025573315\\
0.190989349259327	0.190405674737619\\
-0.133357099238263	-0.00334149662320535\\
-0.358008443781936	0.205758008817778\\
0.42990303582454	-0.0996913293468561\\
0.070255794315196	-0.0396693848171723\\
-0.137357216922337	-0.509553255647149\\
0.0555335838056523	0.414659858575493\\
0.409855695605649	0.25406621687066\\
0.146012749827778	0.139003070332873\\
0.380176319648882	-0.0302818263667714\\
-0.048514116060405	0.0158814986011103\\
0.253957067465518	-0.0964646105389306\\
0.0240551641786492	-0.0131537458672518\\
-0.0189862959922321	-0.368320119196313\\
0.200427691127386	0.236736781509899\\
0.537934565366511	0.340067505961929\\
0.0682924381665719	0.135509224568626\\
0.487237333583887	-0.0693525764896624\\
-0.0237397832489866	-0.0609399587319445\\
0.329663669491634	0.00387933043133121\\
0.0676702777086517	0.0933635677756893\\
0.0932375271790271	-0.564722057805608\\
-0.391923161042688	0.542037828722701\\
0.378082621202061	-0.204728737655377\\
0.0239120089523351	0.309997363951734\\
-0.163113364879941	-0.671732233655501\\
-0.0718190627163121	0.744675483593757\\
0.417563352495001	0.0401512817232938\\
-0.0281301415489238	0.299955696236461\\
0.170720073649444	0.00956271507895364\\
-0.343143271693647	0.0820071645446611\\
-0.0526632773348306	-0.0994800361869322\\
-0.0664286903051932	-0.0146080676313966\\
0.403671925440967	0.00680131131546037\\
-0.45794117664867	0.0750635222416656\\
-0.0219246339174623	-0.210159828080207\\
-0.0387424383668758	-0.00636900873749251\\
-1.04292658666192	-0.323188568406395\\
-0.884939004291214	0.46975185337341\\
0.956098337059663	-0.450238576284417\\
0.749415616168516	0.564266286384369\\
-0.947057745532769	-0.297828752792394\\
-1.07548868435079	0.287107249922897\\
1.1030030351441	-0.182677920273903\\
1.02346809056594	0.152909464971232\\
-1.01673050595551	-0.080876885193536\\
-1.0121574983954	0.18657553916675\\
1.10635238051412	0.17148866102803\\
1.05317875253815	0.0892250990088152\\
-1.06773989034231	0.413015976623243\\
-1.17109890897336	0.0567677634724009\\
1.17915772691871	-0.209530517386807\\
0.805390267181412	-0.0561541915815271\\
-0.412058957058097	-1.04230298177263\\
-0.151751619802623	1.05621503166591\\
0.494460566949008	-1.00551678926335\\
0.35340836814354	0.937913758712606\\
-0.557668044853237	-1.01468666478285\\
-0.763517558306886	0.928063060917038\\
0.429179528547017	-0.95566435464084\\
0.536900157043923	1.04931740685341\\
-0.44836395856197	-0.891024260608283\\
-0.646821278573227	0.904702226716814\\
0.0329382149393896	-1.06334717728681\\
0.22952503897117	1.13559048742428\\
-0.19350388331523	-0.979024746113893\\
-0.352715867329717	1.00149906378799\\
-0.0624448183353781	-1.17588894112178\\
-0.304954561483127	1.13932107805999\\
-0.729303496279034	0.0504047337352291\\
-0.437561581031234	0.0254855510424983\\
0.593197949626469	-0.334902719391857\\
0.784939752199317	0.306117139400874\\
-0.950012982786843	-0.253784381388636\\
-0.903190066472804	0.230339587579277\\
0.444570708731257	-0.542799453020957\\
0.768243405016881	0.319051999581092\\
-0.709268232846074	-0.228173695402916\\
-0.583480585184278	0.292766183657748\\
0.694858315665016	-0.373733020124119\\
0.85684705763445	0.0699907715361863\\
-0.852013230791977	-0.349720168941587\\
-0.723822387440818	0.101258844977736\\
0.691855612219162	-0.52279746115303\\
0.773830239574524	0.488330737245525\\
0.169338815406824	-0.684780768044224\\
-0.455527656087586	0.541881404165821\\
0.269836963001862	-0.418057664249978\\
-0.0446164012590512	0.848739441994994\\
-0.451351726251522	-0.83417841568306\\
-0.42995330376672	0.542354510822652\\
0.0136050897069858	-0.811757547950988\\
0.543930620592468	0.7844159246052\\
-0.194199178046507	-0.801691471313843\\
-0.288406899858699	0.755355519082126\\
0.100870512071838	-0.548035641509964\\
0.17712006893759	0.618510906275877\\
-0.126561414030653	-0.930891820215737\\
-0.443719623379524	0.538994405405099\\
0.329389956663344	-0.841054966608381\\
0.304911499593617	0.421994508022864\\
-0.789513296642068	-0.70992318974823\\
-0.808528188586681	0.77952539288125\\
0.498829074134594	-0.82398499707758\\
0.586149177749814	0.902631336925573\\
-0.518086202740736	-0.422915481459069\\
-0.717374175977338	0.566222036650118\\
0.00846275049194956	-1.03027817650318\\
0.888922529755563	0.687967931786495\\
-0.829060279775735	-0.527012235090119\\
-0.761548915868505	0.472001486526534\\
0.432175566292114	-0.74386985857943\\
0.700436484805832	0.604876324180533\\
-0.660376179480603	-0.787488619030166\\
-0.962118526562685	0.525604696202119\\
0.410181656212655	-0.916689264069734\\
0.600472772353184	0.882623209988822\\
-0.699988291041882	-0.696720525361288\\
-0.561767870716343	0.877925981064273\\
0.592032265325485	-0.655524960364752\\
0.477766197003775	0.780836333395581\\
-0.820787769361592	-0.292960277559143\\
-0.773993193894916	0.693716811556372\\
0.281042290128219	-0.89206365797767\\
0.218720462669005	0.948562051048996\\
-0.485066852325088	-0.590948119783004\\
-0.745307997535981	0.602761693979268\\
0.375669948180497	-0.782520548620307\\
0.356058822505743	0.440325580505262\\
-0.676148800063539	-0.795440815866306\\
-0.812951472102168	0.616357528012752\\
0.169367407863998	-1.12994603653484\\
0.270997902542508	0.964677006769511\\
0.0693111428896251	-0.31709418966206\\
-0.212867352498898	0.0893272067834149\\
0.391205280216928	0.156270162753923\\
0.0517671435761563	0.551866827142285\\
-0.566597318040438	-0.138684166649447\\
-0.188204318798549	0.0850294801081216\\
0.118966256454838	-0.361500250449042\\
0.258110108745245	0.409367806384271\\
-0.442677273686199	-0.504032963678268\\
-0.277689817533101	0.00485226798413967\\
0.39071893278299	-0.243063027777585\\
0.477797224291479	0.32385165495408\\
-0.0429302760923509	-0.19040689534948\\
-0.224234157589771	0.265620294606718\\
0.196112023737278	-0.608964565399567\\
0.374955483633259	0.167891637369641\\
-0.864798004813129	-0.323470420637387\\
-0.839868215722182	0.214674377923763\\
0.761460152993216	-0.0956636866754639\\
0.836847841795112	0.418634346604798\\
-0.484120492088754	-0.253595192549491\\
-0.643251794386061	0.0901841954135184\\
0.539665799519992	-0.604939786730704\\
0.664640687885986	0.370451754259449\\
-0.563291406144781	-0.352430437981214\\
-0.769473702558326	0.175026745767111\\
0.813937851700476	-0.271848775159866\\
0.872334080358939	0.522894162777161\\
-0.587442138249329	-0.0702093739869318\\
-0.634887705529514	0.463315221183462\\
0.439241905496363	-0.155482524495048\\
0.455017064144684	0.386985590289959\\
-0.141210281065463	-0.785375556774796\\
0.125251387498002	1.04576341473634\\
0.272858610848483	-0.80595674490213\\
0.393744190750596	0.730412315297676\\
-0.000480570656173851	-0.643078590377289\\
-0.223772539405963	0.793830372244491\\
0.331939507716568	-0.299797460578798\\
0.162216287219547	0.0818143555079001\\
-0.0821140641499809	-0.711850696160004\\
-0.157364131416084	0.953236033886137\\
0.344584241396711	-0.478595162165224\\
0.0457212426565276	0.625355257213505\\
-0.385085324116417	-0.497987795513658\\
0.38218573128265	0.667232176166241\\
-0.0863859506946202	-0.199107847758065\\
0.0961332775206674	0.296086765186591\\
-0.110708264213918	-0.24227833865387\\
-0.135916183744303	0.223070747479195\\
0.155163253503699	-0.0436509951129821\\
-0.0642452685471506	-0.0522629689367963\\
-0.0585236230819248	-0.0754794703200563\\
-0.13348767686492	0.500846047275071\\
0.405651492800504	-0.00787477121162545\\
-0.0757304802082905	0.138499004146205\\
-0.181902445830906	-0.312244226946649\\
-0.054134365098548	0.321370482138833\\
0.276426240708121	-0.0976419392687776\\
0.0730628677414311	0.12052540551761\\
-0.257045756943506	-0.171951099654304\\
-0.0446673448804875	0.285450531809483\\
0.227946947700013	-0.426441601265342\\
0.0848572790472429	0.0144494655994069\\
-1.09887007602123	0.0396765038317505\\
-0.780018846028059	0.194926645132388\\
0.949556299805336	-0.466474037668346\\
0.916250768302794	0.592164434918691\\
-1.13246236462006	-0.110842980461642\\
-0.765373940206864	-0.0890681159915419\\
0.815780304011654	-0.642612763145045\\
0.631748940172437	0.37050583201939\\
-0.736771485738128	-0.0407526497552546\\
-0.689214900589979	0.140275364907534\\
1.06444065488813	-0.0575848184500399\\
1.03030889331094	0.431841855437238\\
-1.06452159729249	-0.45339764113712\\
-1.04569154914035	0.0988315709869171\\
1.04071518853232	-0.340869248989781\\
0.687152885100496	0.108092139399606\\
-0.37815201646756	-1.01893217185065\\
-0.294165409262998	1.09440039224659\\
0.0507419684828027	-0.853239190543576\\
0.0287111403031931	0.922179652853757\\
-0.0884301050633793	-1.09099649177436\\
-0.441417810390117	1.00446171151163\\
0.306190057154982	-0.628716378027783\\
0.319903561032175	0.703289630091719\\
-0.335116183665991	-0.503425379917582\\
-0.322800598679281	0.523141917502106\\
0.00228104705884906	-0.58700597466236\\
0.185451490869754	0.690477313272853\\
-0.381535182741907	-1.0822809657006\\
-0.542283420365657	0.856792547922944\\
-0.100648540224605	-0.735049777256284\\
-0.0348878359993607	0.978176783499801\\
-0.845068121969742	-0.333118191146341\\
-0.51606514182117	0.0675677648296195\\
0.817658045611	-0.157720352546202\\
0.527576342321006	0.26268442357868\\
-0.916060593201601	0.149650319837822\\
-0.436156903548788	0.325125735999199\\
0.787482056508931	-0.214591367043099\\
0.362059119875482	0.559250026515309\\
-0.463972076069396	-0.105634816710477\\
-0.847539479022987	0.142702585939202\\
0.532354890848389	-0.304656913638676\\
0.267837606679926	0.104177896574899\\
-0.639415500158826	-0.422249309857258\\
-0.34912091044168	0.151213049173132\\
0.762747954512686	0.235888953378636\\
0.389700495569993	0.5583458066351\\
-0.280007579425569	-0.81361980051972\\
0.0807464541542985	0.61920401950644\\
0.210014738835013	-0.345965507154715\\
-0.0191926453189905	0.295449083078651\\
-0.03200778478495	-0.564858637077427\\
-0.298752512996048	0.872341665290444\\
0.174536903971897	-0.216554222463143\\
0.00690562182534685	0.531087342538972\\
-0.235697438431095	-0.428909657329742\\
-0.354205730935407	0.297275174815327\\
0.110296977940871	-0.306566889155674\\
-0.190211350952585	-0.0151516716288742\\
0.0574217203305183	-0.593389291239788\\
-0.00909990874883697	0.449218723500962\\
0.450157936467078	-0.332592893640058\\
0.252122444076394	0.168834643584654\\
-0.665024306088716	-0.0428798233783277\\
-0.654442994270556	0.279636270718219\\
0.531373272397788	-0.0287954777320973\\
0.585760016422385	0.142825009021875\\
-0.52353784648317	-0.0337609371461654\\
-0.633225852577656	0.261949775517272\\
0.633858662391659	-0.00943690490409844\\
1.00959031002261	0.326349830548863\\
-0.728002916995362	-0.184310728261344\\
-0.575802482437618	-0.0394126768778114\\
0.702465393545815	-0.120406061962339\\
0.443279139012572	-0.0176488807948507\\
-0.626456910549885	-0.159793578248137\\
-0.316564493487188	0.039255418610894\\
0.71959630672624	0.0277439408580851\\
0.438911140433453	-0.105001267011952\\
-0.0884000982116961	-0.395133133193583\\
-0.215190453521766	0.597386091585929\\
0.349229398708988	-0.644701231509846\\
0.15118089746449	0.604519033556777\\
-0.464375888576879	-0.788306008632177\\
-0.362732570192481	0.551404222665439\\
-0.135686679129084	-0.603252110370566\\
-0.011042308422326	0.799110705339494\\
-0.147241175231585	-0.712574363226845\\
0.123605128075256	0.730821127935449\\
0.0974004391600842	-0.58301625576312\\
-0.0211133047880433	0.405460268469688\\
-0.247336218063021	-0.670861391513408\\
-0.332916018602872	0.505853784136762\\
-0.0168646424379517	-0.479941513358808\\
0.187296263816426	0.210689082291206\\
-0.712141131594099	-0.760692025179029\\
-0.504032166124763	0.699624032117975\\
0.775125643315292	-0.818727543169095\\
0.391090956681736	0.668167097381655\\
-0.850807833301726	-0.83682989128747\\
-0.648622288659047	0.424911626714875\\
0.198474690531022	-0.583526358689333\\
0.956433517136727	0.677945266865328\\
-0.604574958008088	-0.451072634562035\\
-0.548091975575541	0.452850662925955\\
0.490625647057123	-0.511764747041162\\
0.529486247374374	0.579473899162197\\
-0.74545213212018	-0.288062366514541\\
-0.780570795814659	0.0335987230414302\\
0.646792481047873	-0.970361242517103\\
0.644956207789563	0.373729244032275\\
-0.260421657240721	-0.623641952375836\\
-0.266248977158007	0.652996147463301\\
0.736195187902377	-0.301497717275066\\
0.477368224962462	0.439023940033146\\
-0.237488846631201	-0.647861403991373\\
-0.34361007020207	0.524838120342043\\
0.505520555070233	-0.635890672170752\\
0.370885990831184	0.628495292010236\\
-0.610094033192073	-0.564373149030861\\
-0.334417387945297	0.745132608404513\\
0.258629514048875	-0.639298568264249\\
0.643857201801599	0.509000159673305\\
-0.501240738260791	-0.412057966031293\\
-0.216419384139852	0.719565650376162\\
0.239985952923923	-0.71002831649318\\
0.30584325177705	0.504098529230419\\
-0.467492595269019	-0.37024032449229\\
-0.580126451630786	0.363655955943422\\
0.528953507497494	-0.323608626267449\\
0.283178233193244	0.401451246296119\\
-0.111119020156071	-0.366238367970727\\
-0.617922414763659	0.125328694705864\\
0.349094024817099	-0.246363993621684\\
0.270996855516364	0.479536066076844\\
-0.473685536451794	-0.154226309430194\\
-0.265185155579761	0.613182237745139\\
0.244124193891371	-0.233495346549352\\
0.612936059395848	0.244674349266719\\
-0.392125254230524	-0.499538708516149\\
-0.603866102522736	0.220035104518062\\
0.520509326982232	-0.557579424632705\\
0.274073756246806	0.73513095580651\\
};
\end{axis}



==> tikz/OptConst64_X.tikz <==
\begin{axis}[%
width=.5in,
height=.5in,
at={(1.1cm,-0.05cm)},
scale only axis,
clip=false,
hide axis,
title style={font=\bfseries}]
\addplot[only marks, mark=*, mark options={fill=blue,draw=blue}, mark size=.25pt] table[row sep=crcr]{%
x	y\\
0.42319978801573	0.611465875998574\\
0.390280143283904	0.288495173995535\\
0.290256367980209	0.530973392017475\\
0.307362474602358	0.865937328519515\\
-0.751459004902928	0.644694776561177\\
-0.086990429168965	0.790347202030375\\
-0.27519369990766	0.91408617790732\\
0.501625046194405	0.85541345047997\\
-0.922026718461382	0.0586442825885259\\
-0.518586011960053	0.241456808626466\\
-0.600769767490647	0.522527434376729\\
-0.523014286516062	0.726219377491718\\
-0.797014176734274	-0.68760585435784\\
-0.963465875855582	-0.106567891727859\\
-0.777396418839999	-0.411203390690342\\
-0.918568827458469	0.344714895053982\\
-0.0617980922091125	-1.03417624344608\\
-0.39158869189252	-0.563688800481392\\
-0.490879912769654	-0.643216152852117\\
-0.319318852737571	-0.796880720809763\\
0.812859269759357	-0.193608381006532\\
0.544158325836039	-0.731428694334857\\
0.554007164086744	-0.684336751800905\\
0.384679863516954	-0.884107489811951\\
0.898459204934157	0.402166418161848\\
0.846401861827838	-0.113326733944983\\
0.973456454282246	-0.380889613409007\\
0.605679661643321	-0.314382264132932\\
0.551586104417689	0.289593876617389\\
0.527730369979823	0.617216997084198\\
0.781469355056343	0.15090255457898\\
0.808847438438222	0.311978165861945\\
0.0104857011494687	-0.306046639576453\\
0.222707434827509	-0.0110742243728201\\
0.129484829179725	-0.263581573187621\\
-0.0326589091300938	-0.0736577687175499\\
0.552979967465079	-0.2889670820347\\
-0.077194797675476	-0.376143058925225\\
0.0463319046659873	-0.302767604897724\\
0.174529124994609	-0.10309832142259\\
-0.41706349831931	0.418014363467373\\
-0.0583893378840481	0.471063166301584\\
-0.320525479225592	-0.014859452131152\\
0.0103869429210165	0.506361812534002\\
-0.416661080046085	0.310690684685591\\
0.0900493461120266	0.341756481844329\\
-0.153187724965761	0.406025165652415\\
-0.0812708078840302	1.00080542789396\\
-0.208542242210742	-0.771554348025084\\
-0.681823622989559	-0.128285931784837\\
0.215307215535995	-0.556314220655402\\
-0.596064389006715	-0.0110473694856697\\
-0.136152093261099	-0.742707874803091\\
-0.582683663666413	-0.0524846746328076\\
0.356660323909801	-0.737842123621645\\
-0.489213810670776	-0.343218048500665\\
0.647758415271675	0.0109268486910662\\
0.0416196407209915	-0.0282274455724299\\
-0.0569167705183494	0.0738520779627032\\
0.231456194393174	-0.344198369227965\\
0.218360839863623	0.155914580864151\\
-0.35594297299566	-0.185490652910847\\
0.0730181200442086	-0.0624700598495478\\
-0.143306160908744	0.387709402840449\\
};
\end{axis}



==> tikz/OptConst64_Y.tikz <==
\begin{axis}[%
width=.5in,
height=.5in,
at={(2.35cm,-.05cm)},
scale only axis,
clip=false,
hide axis]
\addplot[only marks, mark=*, mark options={fill=blue,draw=blue}, mark size=.25pt] table[row sep=crcr]{%
x	y\\
0.587518925233507	0.426982641487918\\
-0.887185212919133	0.31196389447921\\
-0.225958120577382	-0.830963540706949\\
0.366946947665008	-0.32941774744105\\
0.06072370280386	0.356433255975475\\
-0.528161358130412	0.445019775111528\\
-0.253201063417909	-0.393974259934846\\
-0.353432531880119	-0.102843661048697\\
0.441005709786424	0.0192014487015109\\
-0.371019652179187	0.823578486733249\\
-0.619287152298792	0.0473175741624077\\
0.470287275570987	-0.361674057643994\\
0.112103260116413	0.111934166819821\\
-0.360235359461662	0.248020863761739\\
-0.0763947365415559	-0.600955912679885\\
-0.111523328846463	-0.376394616520529\\
-0.176352706351064	0.1352881371932\\
-0.326385951030773	0.713835867985429\\
-0.671528328483143	-0.00118407863888469\\
0.440175459424843	-0.355519429972396\\
0.56367105358177	0.210785910048725\\
-0.00428020360675744	0.569798630330283\\
-0.565006995515149	-0.177045891823785\\
0.152461190558674	-0.396586202826833\\
0.0753792952776404	0.116178723758272\\
-0.450396007438484	0.399458562706024\\
-0.00530263020367715	-0.134201821103962\\
0.543372238162109	-0.612785026902121\\
0.803574216368996	-0.191242735431845\\
-0.205287473795591	0.611230096989437\\
-0.637543861426508	-0.346831242720181\\
0.154845450158678	-0.557756601961235\\
0.247584688311542	0.966284732132019\\
-0.473210635182923	0.940513507818754\\
-0.959291049027209	-0.244413368917379\\
-0.565341087782352	-0.853010348488925\\
-0.228388527272323	-0.809131242634144\\
0.232137166538712	-0.973865402476955\\
0.944173949070422	-0.349781035517679\\
0.904185382223466	0.566935389373291\\
0.704031760466355	0.496952864013898\\
0.204271931990475	0.915382876638467\\
-0.924880963480758	0.36038261972384\\
-0.860416230154013	-0.363760075697284\\
-0.0663445274558222	-0.8878385939216\\
0.551404255959366	-0.844989313256044\\
0.94155841588969	-0.1078919916562\\
0.203817465763616	0.286744671989016\\
0.41100293236636	0.499750918213874\\
0.297687256823752	0.702805967622757\\
-0.717731383465099	0.462736209879701\\
-0.729172132168406	-0.443072426809974\\
-0.381906978017852	-0.581930449428321\\
0.618502885443845	-0.589555735556527\\
0.651847764989533	0.131321432137647\\
0.847055978857962	0.170615429898079\\
0.216494854718875	0.777001987969302\\
0.372032795580785	0.191726884727706\\
-0.178273223306598	0.370083154398049\\
-0.0674552204322495	0.0847973106730937\\
-0.302120031805576	-0.133561296033602\\
-0.0919915721789505	-0.0788024183916872\\
0.17614861409446	-0.379202086862113\\
0.0921232080520453	-0.0568195705410986\\
};
\end{axis}


